A Faithful Binary Circuit Model with Adversarial Noise

Accurate delay models are important for static and dynamic timing analysis of digital circuits, and mandatory for formal verification. However, F\"ugger et al. [IEEE TC 2016] proved that pure and inertial delays, which are employed for dynamic timing analysis in state-of-the-art tools like ModelSim, NC-Sim and VCS, do not yield faithful digital circuit models. Involution delays, which are based on delay functions that are mathematical involutions depending on the previous-output-to-input time offset, were introduced by F\"ugger et al. [DATE'15] as a faithful alternative (that can easily be used with existing tools). Although involution delays were shown to predict real signal traces reasonably accurately, any model with a deterministic delay function is naturally limited in its modeling power. In this paper, we thus extend the involution model, by adding non-deterministic delay variations (random or even adversarial), and prove analytically that faithfulness is not impaired by this generalization. Albeit the amount of non-determinism must be considerably restricted to ensure this property, the result is surprising: the involution model differs from non-faithful models mainly in handling fast glitch trains, where small delay shifts have large effects. This originally suggested that adding even small variations should break the faithfulness of the model, which turned out not to be the case. Moreover, the results of our simulations also confirm that this generalized involution model has larger modeling power and, hence, applicability.

==> V08EtaPlotDown.dat <==
-6.836813e-12 -5.122356e-12
1.261821e-11 7.515561e-12
9.611144e-12 -6.697240e-12
9.496098e-12 -3.699571e-12
5.771335e-12 -2.373205e-12
9.091931e-12 -7.316816e-12
4.542515e-11 -2.545886e-12
3.156763e-11 4.457883e-12
1.716489e-11 -7.657774e-12
2.931083e-11 3.615736e-12
4.416543e-11 -1.658100e-13
4.456457e-11 -2.410960e-12
4.381491e-11 6.828668e-13
2.309828e-11 -1.350451e-12
5.631194e-11 1.769241e-12
5.908914e-11 1.147697e-13
4.960563e-11 2.006996e-12
4.518418e-11 1.241025e-12
6.406753e-11 3.154838e-12
6.190505e-11 3.401176e-12
6.363380e-11 4.453000e-12
4.842142e-11 -6.735766e-12
6.545505e-11 -1.556619e-12
7.856373e-11 1.020844e-11
6.920257e-11 7.536015e-12
6.715605e-11 -2.426883e-12
7.805393e-11 1.870820e-12
8.083933e-11 1.015222e-12
8.230299e-11 4.116822e-12
6.043040e-11 3.383254e-12
6.716579e-11 -7.054997e-12
8.985807e-11 6.471140e-12
8.862673e-11 3.209266e-12
7.759179e-11 1.406867e-12
9.541340e-11 -6.802298e-12
9.700247e-11 1.155926e-12
8.966607e-11 4.839513e-12
7.944841e-11 1.040643e-11
6.747353e-11 1.948147e-12
9.731850e-11 -8.983314e-13
1.001269e-10 7.645191e-12
8.831021e-11 3.483147e-12
9.222314e-11 3.623148e-12
1.013014e-10 2.679628e-12
1.006894e-10 3.085357e-12
1.032844e-10 -1.614783e-12
7.857015e-11 6.674519e-12
9.950785e-11 -7.956846e-13
1.171047e-10 -9.824934e-12
1.052109e-10 -5.801028e-13
1.005025e-10 1.285640e-13
1.130078e-10 -1.313571e-12
1.163958e-10 -5.911817e-12
1.068567e-10 8.695590e-12
9.684364e-11 9.473238e-13
9.975384e-11 4.024622e-12
1.286922e-10 -4.663418e-12
1.147159e-10 5.724906e-12
1.143460e-10 -7.892725e-13
1.186035e-10 -1.975296e-13
1.258081e-10 -5.067961e-12
1.240106e-10 -2.557483e-12
1.128043e-10 4.282928e-14
1.101643e-10 -9.433250e-12
1.322779e-10 -3.921726e-12
1.261483e-10 4.827492e-13
1.283325e-10 -5.494982e-12
1.285048e-10 -4.826330e-12
1.402610e-10 -4.012912e-12
1.353380e-10 1.355345e-12
1.230383e-10 1.175301e-12
1.143959e-10 1.378888e-12
1.238721e-10 6.053772e-12
1.434918e-10 -8.736162e-12
1.430864e-10 -9.011776e-12
1.289542e-10 7.721113e-13
1.456266e-10 -2.140598e-12
1.481802e-10 -6.904036e-12
1.370986e-10 6.036460e-13
1.288868e-10 -7.050997e-12
1.341191e-10 -4.842159e-12
1.485541e-10 -9.560813e-12
1.510328e-10 -9.298182e-12
1.342166e-10 1.652215e-12
1.482917e-10 -2.054605e-12
1.540124e-10 -7.265707e-12
1.478926e-10 -1.169897e-11
1.438998e-10 -8.518167e-12
1.378746e-10 -7.459282e-13
1.517614e-10 -4.331857e-12
1.603400e-10 -9.142343e-12
1.432751e-10 -9.516859e-12
1.585222e-10 -1.086445e-11
1.622026e-10 -1.022930e-11
1.518239e-10 -6.080473e-12
1.506088e-10 -5.998546e-12
1.453116e-10 -5.797259e-12
1.524332e-10 -8.737358e-12
1.668734e-10 -8.105723e-12
1.556428e-10 -1.294400e-11
1.559117e-10 -7.155757e-12
1.707671e-10 -1.394368e-11
1.646520e-10 -1.124802e-11
1.608764e-10 -2.737041e-12
1.534396e-10 -3.990585e-12
1.527105e-10 -4.458927e-12
1.782105e-10 -1.422266e-11
1.758285e-10 -1.654159e-11
1.598140e-10 -1.218267e-11
1.772037e-10 -1.532835e-11
1.688266e-10 -1.642685e-11
1.631039e-10 -9.885460e-12
1.661792e-10 -8.654737e-12
1.538180e-10 -4.142572e-12
1.827747e-10 -1.384406e-11
1.822009e-10 -1.435996e-11
1.684871e-10 -7.934436e-12
1.733089e-10 -8.291921e-12
1.825179e-10 -1.655442e-11
1.763037e-10 -1.450687e-11
1.796291e-10 -1.477427e-11
1.654982e-10 -1.005072e-11
1.810003e-10 -1.322167e-11
1.898475e-10 -2.469362e-11
1.811439e-10 -1.782270e-11
1.790508e-10 -1.304578e-11
1.860082e-10 -2.106585e-11
1.736176e-10 -3.940684e-12
1.851097e-10 -1.536070e-11
1.792736e-10 -1.859743e-11
1.783967e-10 -1.478820e-11
1.984359e-10 -1.497686e-11
1.834221e-10 -1.129627e-11
1.890671e-10 -1.643250e-11
1.993327e-10 -2.099287e-11
1.883720e-10 -1.230827e-11
1.945692e-10 -1.847204e-11
1.875015e-10 -1.005417e-11
1.838076e-10 -1.636469e-11
2.012979e-10 -2.094145e-11
2.001155e-10 -1.906650e-11
1.992665e-10 -2.029314e-11
2.037986e-10 -2.188740e-11
2.016416e-10 -1.334877e-11
2.006766e-10 -2.595183e-11
2.040684e-10 -1.693014e-11
1.959772e-10 -1.918744e-11
2.069574e-10 -2.122862e-11
2.168792e-10 -2.709763e-11
2.079865e-10 -2.512574e-11
2.122728e-10 -2.088831e-11
2.164657e-10 -2.200284e-11
2.159253e-10 -2.447400e-11
2.141750e-10 -2.068511e-11
2.085999e-10 -2.020587e-11
2.077053e-10 -2.060001e-11
2.257977e-10 -2.696548e-11
2.226907e-10 -2.424968e-11
2.199025e-10 -2.591640e-11
2.298580e-10 -2.696039e-11
2.192561e-10 -1.948539e-11
2.233804e-10 -2.468120e-11
2.269657e-10 -3.207829e-11
2.144410e-10 -1.561864e-11
2.254571e-10 -2.425155e-11
2.346979e-10 -2.833613e-11
2.312869e-10 -2.808993e-11
2.382033e-10 -3.355057e-11
2.361068e-10 -3.123310e-11
2.283668e-10 -2.976450e-11
2.390963e-10 -3.446012e-11
2.319049e-10 -2.405704e-11
2.356284e-10 -2.861450e-11
2.481928e-10 -3.096391e-11
2.339716e-10 -2.382311e-11
2.424549e-10 -2.891366e-11
2.471019e-10 -3.514029e-11
2.421209e-10 -2.932616e-11
2.483353e-10 -2.818744e-11
2.390860e-10 -2.504859e-11
2.344273e-10 -2.980387e-11
2.576425e-10 -3.208963e-11
2.459906e-10 -3.292873e-11
2.464276e-10 -2.928646e-11
2.510518e-10 -3.401708e-11
2.492023e-10 -3.264556e-11
2.525263e-10 -2.648430e-11
2.581352e-10 -3.264095e-11
2.384401e-10 -2.410639e-11
2.658875e-10 -3.755565e-11
2.613442e-10 -3.317387e-11
2.524793e-10 -3.200581e-11
2.732965e-10 -3.623336e-11
2.577209e-10 -3.648262e-11
2.537774e-10 -2.899908e-11
2.773489e-10 -3.921309e-11
2.601461e-10 -3.302274e-11
2.725611e-10 -3.470492e-11
2.858832e-10 -4.743967e-11
2.607251e-10 -3.576369e-11
2.771903e-10 -3.740608e-11
2.795413e-10 -4.400680e-11
2.570177e-10 -3.324979e-11
2.891877e-10 -3.976663e-11
2.719780e-10 -3.158781e-11
2.691464e-10 -2.864552e-11
2.902557e-10 -4.206993e-11
2.840473e-10 -4.202915e-11
2.834375e-10 -3.773205e-11
2.899430e-10 -3.642320e-11
2.894560e-10 -3.973486e-11
2.848832e-10 -3.500023e-11
2.881665e-10 -3.770373e-11
2.862774e-10 -4.282117e-11
3.010832e-10 -3.866683e-11
2.987816e-10 -3.917497e-11
2.931360e-10 -3.798647e-11
3.033736e-10 -3.839828e-11
3.002604e-10 -4.602348e-11
2.924334e-10 -4.226351e-11
3.055910e-10 -3.987780e-11
3.013041e-10 -3.751392e-11
3.111843e-10 -4.485155e-11
3.119136e-10 -4.219169e-11
3.090594e-10 -4.059099e-11
3.222700e-10 -4.643534e-11
3.129915e-10 -4.322931e-11
3.021264e-10 -4.135768e-11
3.241607e-10 -4.701946e-11
3.189077e-10 -4.246834e-11
3.139273e-10 -4.207979e-11
3.265437e-10 -3.967798e-11
3.179673e-10 -3.646838e-11
3.276901e-10 -3.961260e-11
3.311964e-10 -4.309840e-11
3.255083e-10 -4.558274e-11
3.267235e-10 -4.603122e-11
3.352952e-10 -4.234996e-11
3.258096e-10 -4.172991e-11
3.325746e-10 -4.097730e-11
3.446738e-10 -4.467852e-11
3.380216e-10 -4.128364e-11
3.508954e-10 -4.470289e-11
3.494487e-10 -4.752640e-11
3.534794e-10 -4.989422e-11
3.496013e-10 -4.062279e-11
3.605268e-10 -4.657870e-11
3.512216e-10 -4.561944e-11
3.668863e-10 -4.900884e-11
3.497674e-10 -4.855975e-11
3.676518e-10 -5.296892e-11
3.641205e-10 -4.598984e-11
3.792251e-10 -5.573130e-11
3.654491e-10 -5.174700e-11
3.701752e-10 -4.587557e-11
3.669685e-10 -4.543541e-11
3.765712e-10 -4.718606e-11
3.666086e-10 -4.726641e-11
3.735442e-10 -4.494550e-11
3.750686e-10 -4.681540e-11
3.896400e-10 -4.918294e-11
3.735454e-10 -4.506858e-11
3.829035e-10 -4.174116e-11
3.886114e-10 -4.744272e-11
3.895210e-10 -4.893050e-11
3.901805e-10 -5.377033e-11
3.843984e-10 -4.695636e-11
3.871085e-10 -4.216349e-11
3.966806e-10 -4.778758e-11
3.903540e-10 -4.437505e-11
3.903590e-10 -5.447114e-11
3.986505e-10 -4.975146e-11
3.970687e-10 -4.718097e-11
3.999980e-10 -4.523277e-11
3.977142e-10 -5.069146e-11
4.032819e-10 -4.759246e-11
4.031139e-10 -5.191198e-11
4.030539e-10 -4.304753e-11
4.009005e-10 -5.167691e-11
4.120146e-10 -5.031753e-11
4.098105e-10 -4.313188e-11
4.126606e-10 -4.098429e-11
4.089358e-10 -4.732993e-11
4.191005e-10 -4.477346e-11
4.171004e-10 -4.660351e-11
4.199330e-10 -4.643080e-11
4.177242e-10 -4.522981e-11
4.260919e-10 -5.182756e-11
4.229916e-10 -4.752029e-11
4.288792e-10 -4.716820e-11
4.255066e-10 -4.366771e-11
4.321055e-10 -4.670751e-11
4.378449e-10 -5.160617e-11
4.310911e-10 -5.102564e-11
4.348662e-10 -4.731384e-11
4.343573e-10 -4.493917e-11
4.427805e-10 -4.632904e-11
4.294490e-10 -4.391974e-11
4.470192e-10 -5.052130e-11
4.421668e-10 -4.788020e-11
4.534322e-10 -5.270573e-11
4.346591e-10 -4.873912e-11
4.589962e-10 -5.287575e-11
4.427729e-10 -4.277653e-11
4.577200e-10 -4.572288e-11
4.481713e-10 -4.732965e-11
4.673045e-10 -4.733432e-11
4.554654e-10 -4.733222e-11
4.728133e-10 -4.510750e-11
4.637506e-10 -4.862486e-11
4.732615e-10 -4.551444e-11
4.633713e-10 -4.881229e-11
4.742362e-10 -4.756384e-11
4.654692e-10 -4.539437e-11
4.764695e-10 -4.607592e-11
4.745183e-10 -5.342279e-11
4.758633e-10 -4.215947e-11
4.765314e-10 -4.750124e-11
4.876585e-10 -5.529760e-11
4.899329e-10 -5.392286e-11
4.871314e-10 -4.917737e-11
4.865226e-10 -5.085546e-11
4.928900e-10 -4.913103e-11
4.962182e-10 -4.250100e-11
4.905482e-10 -4.019699e-11
4.953274e-10 -4.401007e-11
4.937227e-10 -4.636155e-11
5.027373e-10 -5.235498e-11
4.995233e-10 -3.971550e-11
5.031934e-10 -5.003018e-11
4.996277e-10 -5.308055e-11
5.152928e-10 -4.720032e-11
5.073221e-10 -4.688586e-11
5.122231e-10 -4.717717e-11
5.069078e-10 -4.950845e-11
5.266109e-10 -4.705968e-11
5.186311e-10 -4.576169e-11
5.286464e-10 -4.589479e-11
5.237857e-10 -4.293301e-11
5.317628e-10 -4.858362e-11
5.327526e-10 -5.020554e-11
5.303522e-10 -4.166830e-11
5.321410e-10 -4.838517e-11
5.365770e-10 -4.737748e-11
5.407793e-10 -4.690967e-11
5.464258e-10 -4.975415e-11
5.447621e-10 -4.793007e-11
5.397031e-10 -5.000418e-11
5.536305e-10 -5.173359e-11
5.527955e-10 -4.950462e-11
5.570588e-10 -5.079769e-11
5.444260e-10 -4.396541e-11
5.628909e-10 -4.978348e-11
5.682356e-10 -5.569702e-11
5.697723e-10 -5.261247e-11
5.587048e-10 -4.773747e-11
5.752290e-10 -5.144794e-11
5.688343e-10 -4.332659e-11
5.761044e-10 -4.872214e-11
5.701397e-10 -4.316927e-11
5.863367e-10 -4.575078e-11
5.809315e-10 -5.160596e-11
5.852238e-10 -4.759718e-11
5.850828e-10 -5.092820e-11
5.951157e-10 -4.722310e-11
5.910952e-10 -5.076791e-11
6.041447e-10 -5.087659e-11
5.982569e-10 -4.718435e-11
6.095366e-10 -5.283993e-11
6.046475e-10 -5.101780e-11
6.116094e-10 -4.800101e-11
6.127317e-10 -4.973900e-11
6.021180e-10 -4.488049e-11
6.246693e-10 -4.805561e-11
6.218246e-10 -4.436796e-11
6.173079e-10 -5.182589e-11
6.127703e-10 -5.039246e-11
6.346735e-10 -4.902813e-11
6.292963e-10 -4.898113e-11
6.323869e-10 -5.111580e-11
6.320009e-10 -5.527225e-11
6.472136e-10 -5.459068e-11
6.459966e-10 -5.269157e-11
6.456841e-10 -5.190984e-11
6.467128e-10 -5.167390e-11
6.629504e-10 -5.058696e-11
6.509625e-10 -4.485334e-11
6.651351e-10 -5.524259e-11
6.658970e-10 -5.669382e-11
6.774068e-10 -5.263441e-11
6.659381e-10 -4.855889e-11
6.823452e-10 -4.764860e-11
6.711924e-10 -4.746152e-11
6.780597e-10 -5.098957e-11
6.784037e-10 -4.695011e-11
6.888114e-10 -5.092892e-11
6.923645e-10 -5.187510e-11
6.875418e-10 -4.811833e-11
6.952603e-10 -5.194287e-11
7.137043e-10 -5.576065e-11
7.082019e-10 -5.549291e-11
7.003680e-10 -5.079015e-11
7.159657e-10 -5.552752e-11
7.192045e-10 -5.428275e-11
7.167102e-10 -5.222822e-11
7.140131e-10 -5.386972e-11
7.269404e-10 -4.750423e-11
7.268745e-10 -4.845384e-11
7.384542e-10 -5.285388e-11
7.333081e-10 -5.111859e-11
7.460234e-10 -5.300498e-11
7.464989e-10 -4.935972e-11
7.492730e-10 -5.216938e-11
7.507947e-10 -4.921626e-11
7.578582e-10 -5.030739e-11
7.567144e-10 -4.987894e-11
7.657502e-10 -4.767585e-11
7.733879e-10 -4.904600e-11
7.675819e-10 -4.779784e-11
7.772721e-10 -4.966584e-11
7.869299e-10 -5.685577e-11
7.922569e-10 -5.640384e-11
7.852184e-10 -5.269265e-11
7.985006e-10 -5.508600e-11
8.025556e-10 -5.294873e-11
8.041811e-10 -5.358935e-11
7.996181e-10 -5.502152e-11
8.155009e-10 -5.472857e-11
8.217964e-10 -4.989859e-11
8.086998e-10 -4.984567e-11
8.166907e-10 -4.737362e-11
8.408053e-10 -5.086029e-11
8.391352e-10 -5.229925e-11
8.256036e-10 -5.115867e-11
8.468561e-10 -5.647592e-11
8.560873e-10 -4.927606e-11
8.564742e-10 -5.573147e-11
8.600990e-10 -5.461604e-11
8.709641e-10 -5.400078e-11
8.758502e-10 -5.502771e-11
8.749491e-10 -5.593331e-11
8.785329e-10 -5.300499e-11
8.927094e-10 -5.291683e-11
8.888440e-10 -5.601698e-11
8.892492e-10 -5.418317e-11
9.060734e-10 -5.597093e-11
9.091464e-10 -5.854147e-11
9.053529e-10 -5.343195e-11
9.143277e-10 -5.198912e-11
9.273398e-10 -5.214538e-11
9.274787e-10 -5.354964e-11
9.352737e-10 -5.833072e-11
9.458625e-10 -5.207525e-11
9.521200e-10 -5.536591e-11
9.549636e-10 -5.614801e-11
9.596401e-10 -5.541408e-11
9.664213e-10 -5.586094e-11
9.662727e-10 -5.507713e-11
9.786306e-10 -5.537692e-11
9.789323e-10 -5.107543e-11
9.931088e-10 -5.407248e-11
9.890608e-10 -5.236581e-11
1.006166e-09 -5.567806e-11
1.002620e-09 -5.501415e-11
1.012622e-09 -5.004663e-11
1.014749e-09 -5.462989e-11
1.025616e-09 -5.253321e-11
1.026162e-09 -5.387118e-11
1.039037e-09 -5.741186e-11
1.042290e-09 -5.821424e-11
1.047962e-09 -5.490750e-11
1.051002e-09 -5.300627e-11
1.066271e-09 -6.061389e-11
1.058145e-09 -5.215243e-11
1.076771e-09 -5.676750e-11
1.079386e-09 -5.742856e-11
1.092399e-09 -5.751856e-11
1.095552e-09 -5.277160e-11
1.103537e-09 -5.167171e-11
1.113021e-09 -5.691508e-11
1.120472e-09 -5.856660e-11
1.130416e-09 -5.433970e-11
1.131668e-09 -5.449671e-11
1.147619e-09 -5.208543e-11
1.153411e-09 -5.981260e-11
1.168321e-09 -5.781288e-11
1.168313e-09 -5.089809e-11
1.182648e-09 -5.852678e-11
1.181969e-09 -5.225617e-11
1.194282e-09 -5.878042e-11
1.197956e-09 -5.855173e-11
1.204610e-09 -5.841976e-11
1.214417e-09 -5.826654e-11
1.222092e-09 -5.300519e-11
1.229695e-09 -6.003447e-11
1.240105e-09 -5.796622e-11
1.241977e-09 -5.730572e-11
1.248243e-09 -5.697330e-11
1.262604e-09 -5.782186e-11
1.267640e-09 -6.061046e-11
1.284751e-09 -6.458222e-11
1.296549e-09 -5.429270e-11
1.300132e-09 -5.714207e-11
1.311774e-09 -5.771589e-11
1.322447e-09 -5.822453e-11
1.334726e-09 -5.579548e-11
1.340374e-09 -5.164503e-11
1.355021e-09 -5.815300e-11
1.368580e-09 -5.642109e-11
1.372118e-09 -5.469828e-11
1.388569e-09 -5.792253e-11
1.393342e-09 -5.138688e-11
1.411213e-09 -5.533191e-11
1.423834e-09 -5.653715e-11
1.432752e-09 -5.776641e-11


==> V08EtaPlotUp.dat <==
-1.259877e-11 -1.182845e-11
3.888219e-11 -5.241929e-12
3.712100e-11 -2.852956e-12
2.911868e-11 -1.238666e-11
9.568347e-12 -2.901188e-12
3.704051e-11 -5.171474e-12
2.714155e-11 -1.046290e-11
6.096660e-12 -9.555118e-12
4.983702e-12 -6.427883e-12
2.597605e-11 -7.945245e-13
3.811481e-11 -1.097548e-11
7.695479e-11 -1.504827e-12
6.576613e-11 -2.953783e-12
5.154660e-11 -7.987346e-12
1.547136e-11 -1.213639e-11
2.797070e-11 -5.780260e-12
5.987052e-11 -4.913108e-12
5.981796e-11 1.249270e-12
5.294254e-11 4.113523e-12
5.124578e-11 -8.605530e-12
6.133567e-11 1.062430e-12
5.717485e-11 -2.766556e-12
3.225377e-11 -7.458639e-12
-3.905404e-12 -9.271549e-12
7.376763e-11 -6.465010e-15
9.341995e-11 5.130569e-12
9.044700e-11 -3.912910e-12
5.777614e-11 -4.250035e-13
3.869658e-11 -3.475477e-12
6.217840e-11 3.435240e-12
9.550791e-11 -2.154008e-13
9.372512e-11 -6.146652e-12
6.860347e-11 1.053068e-11
4.929485e-11 -2.241216e-12
9.611429e-11 -5.661587e-12
7.540004e-11 -1.435917e-12
4.339301e-11 -4.592513e-12
1.517071e-11 -1.115937e-11
5.595266e-11 2.106151e-12
1.043289e-10 1.968404e-14
1.167166e-10 -8.767044e-12
9.643676e-11 -5.771410e-12
5.394981e-11 -2.812980e-12
6.681554e-11 -1.982160e-12
9.993374e-11 -2.326012e-12
1.012492e-10 5.824712e-12
8.988640e-11 2.389327e-12
7.856558e-11 -1.886727e-12
8.602423e-11 -2.027387e-12
1.025411e-10 -1.862988e-12
8.319186e-11 7.457165e-12
5.095326e-11 -5.312966e-13
3.593659e-11 -7.230850e-12
9.777612e-11 2.150371e-13
1.254741e-10 -3.095740e-12
1.168835e-10 -4.418977e-12
8.860784e-11 -6.676387e-14
6.398886e-11 -2.200105e-12
1.092982e-10 -1.035316e-11
1.210907e-10 -2.258204e-12
1.099161e-10 1.770584e-12
9.655735e-11 4.140546e-12
5.783546e-11 1.013714e-12
2.996742e-11 -8.543238e-12
5.733023e-11 4.705605e-12
1.168944e-10 -5.937332e-12
1.191741e-10 -2.321150e-12
9.926414e-11 -2.626962e-12
7.740283e-11 -1.697663e-12
8.619341e-11 6.204341e-12
1.341877e-10 -1.053209e-11
1.414169e-10 -1.180086e-11
1.198873e-10 -1.536525e-12
9.742318e-11 -9.921498e-13
1.058235e-10 -5.430360e-12
1.340006e-10 -1.080369e-11
1.322064e-10 -5.283856e-12
1.172869e-10 -2.752670e-12
1.130196e-10 8.416383e-14
8.705601e-11 -2.190400e-12
1.377579e-10 -7.855415e-12
1.186797e-10 -1.833817e-13
1.162954e-10 -4.220622e-12
1.334047e-10 -4.720275e-12
1.402904e-10 -1.034905e-11
1.362973e-10 -1.149319e-11
1.199411e-10 -3.880205e-12
1.485750e-10 -8.230578e-12
1.455810e-10 -9.374248e-12
1.301356e-10 3.548366e-12
1.223985e-10 -5.080338e-12
1.373280e-10 -9.278656e-12
1.495764e-10 -7.592523e-12
1.413515e-10 -4.927293e-12
1.340004e-10 -1.233597e-11
1.516116e-10 -1.380218e-11
1.561706e-10 -8.528749e-12
1.476084e-10 -6.298819e-12
1.304092e-10 -4.974253e-12
1.377219e-10 -8.084138e-12
1.598346e-10 -1.121556e-11
1.515642e-10 -7.802464e-12
1.352389e-10 -3.425692e-12
1.522488e-10 -8.540569e-12
1.705963e-10 -1.398060e-11
1.601948e-10 -9.257414e-12
1.404613e-10 -6.795080e-12
1.443458e-10 -3.343825e-12
1.588762e-10 -8.357398e-12
1.651062e-10 -1.302782e-11
1.547365e-10 -9.658225e-12
1.496357e-10 -1.189514e-11
1.755761e-10 -1.268305e-11
1.706344e-10 -9.968109e-12
1.499012e-10 -4.134807e-12
1.483335e-10 2.317685e-13
1.679525e-10 -1.453967e-11
1.709835e-10 -1.152053e-11
1.652125e-10 -9.836438e-12
1.618747e-10 -1.253230e-11
1.797394e-10 -1.616768e-11
1.842458e-10 -1.950117e-11
1.635721e-10 -3.841723e-12
1.567841e-10 -1.019699e-11
1.697247e-10 -1.487902e-11
1.824310e-10 -1.798608e-11
1.737349e-10 -1.247997e-11
1.675085e-10 -8.137858e-12
1.802158e-10 -1.638205e-11
1.946222e-10 -1.890446e-11
1.746956e-10 -1.327749e-11
1.628538e-10 -1.114545e-11
1.697774e-10 -1.415780e-11
1.891657e-10 -2.114193e-11
1.804760e-10 -1.455702e-11
1.838829e-10 -2.129238e-11
1.780739e-10 -1.538760e-11
1.946027e-10 -1.825295e-11
1.796493e-10 -1.512976e-11
1.735735e-10 -1.129092e-11
1.716565e-10 -1.320146e-11
1.819180e-10 -9.384911e-12
1.938565e-10 -1.970844e-11
1.885502e-10 -2.407679e-11
1.827062e-10 -1.337475e-11
1.957450e-10 -2.264887e-11
1.923737e-10 -1.567798e-11
1.901203e-10 -1.897230e-11
1.775979e-10 -1.465784e-11
1.946170e-10 -2.124625e-11
2.000003e-10 -1.644255e-11
1.939072e-10 -1.931294e-11
1.917933e-10 -1.912269e-11
1.894709e-10 -1.195201e-11
2.006215e-10 -2.531308e-11
1.932046e-10 -1.547963e-11
1.868894e-10 -1.408247e-11
1.918457e-10 -1.736642e-11
2.034839e-10 -2.214511e-11
2.007073e-10 -1.987792e-11
1.971820e-10 -2.020860e-11
1.907929e-10 -1.806344e-11
2.021182e-10 -2.033844e-11
1.996749e-10 -1.444084e-11
1.937663e-10 -1.593481e-11
1.892502e-10 -2.075857e-11
2.024916e-10 -1.494530e-11
2.075594e-10 -2.142058e-11
2.007234e-10 -2.178561e-11
1.867612e-10 -1.936832e-11
2.013161e-10 -1.853029e-11
2.060753e-10 -1.960504e-11
2.072811e-10 -2.328722e-11
1.916887e-10 -1.480430e-11
2.024048e-10 -1.749100e-11
2.099557e-10 -1.996919e-11
2.072956e-10 -2.210596e-11
2.014342e-10 -2.101939e-11
1.999169e-10 -1.921353e-11
2.137099e-10 -1.850298e-11
2.107685e-10 -1.898799e-11
2.002940e-10 -1.642731e-11
2.024940e-10 -2.289454e-11
2.160546e-10 -2.607709e-11
2.157739e-10 -2.127689e-11
2.110578e-10 -2.452592e-11
1.976057e-10 -2.055341e-11
2.265168e-10 -3.220823e-11
2.166611e-10 -2.631648e-11
2.138499e-10 -2.802941e-11
2.099753e-10 -2.615033e-11
2.206470e-10 -2.612576e-11
2.225505e-10 -2.809153e-11
2.167705e-10 -2.614546e-11
1.947999e-10 -1.345277e-11
2.222593e-10 -2.595802e-11
2.223831e-10 -2.147277e-11
2.213796e-10 -2.441595e-11
2.088562e-10 -2.250100e-11
2.227640e-10 -2.370849e-11
2.285837e-10 -2.808861e-11
2.227034e-10 -2.543353e-11
2.005113e-10 -1.580828e-11
2.181604e-10 -2.146796e-11
2.409898e-10 -3.448859e-11
2.301051e-10 -2.445766e-11
2.173478e-10 -2.642092e-11
2.272187e-10 -2.764568e-11
2.375118e-10 -3.024410e-11
2.349592e-10 -3.372394e-11
2.227118e-10 -2.707623e-11
2.190846e-10 -2.512447e-11
2.482373e-10 -3.158208e-11
2.415919e-10 -3.165410e-11
2.208728e-10 -2.158627e-11
2.233461e-10 -2.550027e-11
2.344414e-10 -2.719682e-11
2.348185e-10 -2.885827e-11
2.220553e-10 -2.300880e-11
2.159463e-10 -2.052583e-11
2.429524e-10 -3.216106e-11
2.456670e-10 -2.368631e-11
2.316737e-10 -3.299993e-11
2.227781e-10 -2.570694e-11
2.387490e-10 -3.090666e-11
2.449914e-10 -3.320124e-11
2.270806e-10 -3.024472e-11
2.132811e-10 -2.415782e-11
2.369360e-10 -2.941330e-11
2.503104e-10 -3.361754e-11
2.330675e-10 -2.642442e-11
2.267046e-10 -2.722454e-11
2.422528e-10 -3.231315e-11
2.414683e-10 -3.156182e-11
2.337446e-10 -3.050430e-11
2.192413e-10 -2.077716e-11
2.325715e-10 -2.972291e-11
2.517603e-10 -3.192074e-11
2.409948e-10 -3.272008e-11
2.346938e-10 -3.109778e-11
2.337334e-10 -2.603831e-11
2.470643e-10 -3.112970e-11
2.370897e-10 -3.133376e-11
2.338172e-10 -2.521802e-11
2.279199e-10 -2.596870e-11
2.497174e-10 -3.660101e-11
2.472700e-10 -2.961234e-11
2.327989e-10 -2.749856e-11
2.436258e-10 -3.395890e-11
2.503144e-10 -3.572773e-11
2.456897e-10 -2.945368e-11
2.395106e-10 -3.316553e-11
2.417145e-10 -3.527865e-11
2.524617e-10 -3.483678e-11
2.585132e-10 -2.718676e-11
2.506992e-10 -3.427422e-11
2.477082e-10 -3.127622e-11
2.560832e-10 -3.487247e-11
2.584149e-10 -3.727858e-11
2.526429e-10 -3.006151e-11
2.449309e-10 -2.681806e-11
2.508382e-10 -3.109320e-11
2.661825e-10 -3.786959e-11
2.603995e-10 -3.238241e-11
2.545407e-10 -3.350268e-11
2.625650e-10 -3.571806e-11
2.631088e-10 -3.414896e-11
2.633033e-10 -3.527468e-11
2.691920e-10 -3.571775e-11
2.581886e-10 -3.474858e-11
2.726916e-10 -4.044167e-11
2.720414e-10 -3.395662e-11
2.709505e-10 -3.517171e-11
2.676230e-10 -3.384887e-11
2.770007e-10 -3.717436e-11
2.723185e-10 -3.269233e-11
2.769033e-10 -3.751302e-11
2.670296e-10 -3.406074e-11
2.736504e-10 -3.449098e-11
2.856431e-10 -3.584444e-11
2.802402e-10 -3.922829e-11
2.795137e-10 -4.115537e-11
2.868705e-10 -3.536412e-11
2.839470e-10 -3.720149e-11
2.912429e-10 -3.914333e-11
2.793872e-10 -4.184805e-11
2.742719e-10 -3.690692e-11
2.958346e-10 -4.151811e-11
2.928159e-10 -4.122390e-11
2.835625e-10 -4.126800e-11
2.911693e-10 -3.559095e-11
2.906924e-10 -3.529045e-11
2.946844e-10 -4.313857e-11
2.862270e-10 -3.512538e-11
2.755644e-10 -3.566615e-11
2.925037e-10 -4.023170e-11
2.980048e-10 -4.181838e-11
2.924745e-10 -3.943453e-11
2.951189e-10 -4.309357e-11
3.008544e-10 -3.743656e-11
2.980486e-10 -3.747181e-11
2.981805e-10 -3.873705e-11
2.834013e-10 -3.530117e-11
2.896516e-10 -3.588602e-11
3.090783e-10 -4.103506e-11
3.000695e-10 -3.925226e-11
2.920941e-10 -4.147816e-11
3.013671e-10 -4.466943e-11
3.033726e-10 -3.942619e-11
3.062863e-10 -4.288116e-11
2.929819e-10 -4.077260e-11
2.949238e-10 -4.461828e-11
3.180350e-10 -4.449868e-11
3.086500e-10 -4.293660e-11
3.025792e-10 -3.923253e-11
3.109596e-10 -4.581280e-11
3.190221e-10 -4.705180e-11
3.139600e-10 -4.631478e-11
3.024714e-10 -3.905552e-11
2.955426e-10 -3.994179e-11
3.184491e-10 -3.962262e-11
3.179677e-10 -4.511516e-11
3.119116e-10 -3.781434e-11
3.125643e-10 -4.276049e-11
3.232843e-10 -3.986169e-11
3.215834e-10 -4.294499e-11
3.127740e-10 -4.323075e-11
3.072320e-10 -4.737836e-11
3.149590e-10 -4.332575e-11
3.324722e-10 -4.381010e-11
3.198442e-10 -3.740528e-11
3.124344e-10 -3.965882e-11
3.331538e-10 -4.696627e-11
3.305164e-10 -4.703209e-11
3.204359e-10 -4.309080e-11
3.139210e-10 -4.091537e-11
3.151755e-10 -4.674186e-11
3.376041e-10 -4.726143e-11
3.309750e-10 -3.638680e-11
3.192932e-10 -4.340964e-11
3.295079e-10 -4.422014e-11
3.380283e-10 -4.778316e-11
3.281799e-10 -4.303357e-11
3.205017e-10 -3.914208e-11
3.209248e-10 -4.404051e-11
3.447164e-10 -4.502232e-11
3.452160e-10 -4.626707e-11
3.306827e-10 -4.499788e-11
3.391557e-10 -4.385292e-11
3.463076e-10 -4.626325e-11
3.355658e-10 -4.314168e-11
3.308487e-10 -4.485344e-11
3.281361e-10 -4.560220e-11
3.357992e-10 -4.358981e-11
3.532481e-10 -4.804804e-11
3.354403e-10 -3.823732e-11
3.401494e-10 -4.810891e-11
3.544896e-10 -5.299966e-11
3.464520e-10 -4.555256e-11
3.466701e-10 -4.841798e-11
3.338892e-10 -4.108880e-11
3.376683e-10 -4.338811e-11
3.578455e-10 -4.456126e-11
3.487108e-10 -4.481837e-11
3.418800e-10 -4.228390e-11
3.592045e-10 -5.038598e-11
3.535304e-10 -4.850977e-11
3.469802e-10 -4.395442e-11
3.481542e-10 -4.319114e-11
3.412773e-10 -4.528876e-11
3.630229e-10 -4.731296e-11
3.543975e-10 -4.787849e-11
3.471822e-10 -4.352321e-11
3.581027e-10 -4.342002e-11
3.631531e-10 -4.722665e-11
3.575791e-10 -4.995574e-11
3.549357e-10 -4.485153e-11
3.452163e-10 -4.772046e-11
3.598262e-10 -4.573807e-11
3.663406e-10 -4.561877e-11
3.609866e-10 -5.388957e-11
3.621753e-10 -4.834811e-11
3.586783e-10 -4.192745e-11
3.568510e-10 -4.514138e-11
3.572526e-10 -4.212030e-11
3.523061e-10 -4.438357e-11
3.547923e-10 -4.221834e-11
3.693245e-10 -4.716664e-11
3.681560e-10 -4.638891e-11
3.577495e-10 -4.531506e-11
3.725049e-10 -4.587178e-11
3.659153e-10 -4.682465e-11
3.670216e-10 -4.173571e-11
3.664797e-10 -4.729571e-11
3.579733e-10 -4.814586e-11
3.734002e-10 -4.634272e-11
3.734067e-10 -4.690614e-11
3.707524e-10 -4.911341e-11
3.813281e-10 -5.188930e-11
3.700770e-10 -4.132745e-11
3.757694e-10 -4.777264e-11
3.797681e-10 -4.708297e-11
3.745415e-10 -5.493032e-11
3.773415e-10 -4.325623e-11
3.844149e-10 -4.599057e-11
3.806171e-10 -4.715721e-11
3.816677e-10 -4.605569e-11
3.880265e-10 -4.885804e-11
3.813396e-10 -4.231660e-11
3.862946e-10 -4.752220e-11
3.883803e-10 -5.118543e-11
3.788466e-10 -4.586066e-11
3.957393e-10 -4.602290e-11
3.930602e-10 -4.594669e-11
3.945370e-10 -5.124967e-11
3.981494e-10 -4.318595e-11
3.928202e-10 -4.365956e-11
3.897333e-10 -4.068483e-11
3.991688e-10 -4.749361e-11
3.841473e-10 -4.542054e-11
4.000058e-10 -4.561170e-11
4.014460e-10 -4.840617e-11
3.971925e-10 -4.166032e-11
4.043177e-10 -4.444124e-11
4.047436e-10 -4.608072e-11
3.881751e-10 -4.513215e-11
4.122091e-10 -5.210937e-11
3.994194e-10 -4.615506e-11
4.004623e-10 -4.824364e-11
4.197952e-10 -4.988822e-11
4.027904e-10 -4.192423e-11
4.137788e-10 -4.802660e-11
4.111677e-10 -4.579575e-11
4.060725e-10 -4.678726e-11
4.191452e-10 -5.158125e-11
4.104407e-10 -4.640037e-11
4.024260e-10 -4.655284e-11
4.226110e-10 -4.723789e-11
4.153946e-10 -4.831995e-11
4.099132e-10 -4.832478e-11
4.256099e-10 -4.941758e-11
4.109639e-10 -4.301184e-11
4.143639e-10 -4.422343e-11
4.252961e-10 -4.864314e-11
4.041760e-10 -4.266739e-11
4.232640e-10 -4.191548e-11
4.289169e-10 -4.828391e-11
4.120281e-10 -4.173494e-11
4.281146e-10 -4.523581e-11
4.272990e-10 -5.077540e-11
4.118850e-10 -4.325623e-11
4.409346e-10 -4.895460e-11
4.248730e-10 -5.182154e-11
4.314599e-10 -4.836959e-11
4.403638e-10 -4.774639e-11
4.221468e-10 -4.691502e-11
4.356276e-10 -4.711117e-11
4.418811e-10 -4.700551e-11
4.170561e-10 -4.464876e-11
4.439586e-10 -4.146187e-11
4.328612e-10 -4.848601e-11
4.290705e-10 -4.689659e-11
4.560817e-10 -4.975439e-11
4.423010e-10 -4.811708e-11
4.444416e-10 -4.963294e-11
4.489202e-10 -4.597042e-11
4.451996e-10 -4.639775e-11
4.433122e-10 -4.828238e-11
4.500343e-10 -4.765383e-11
4.397737e-10 -4.496036e-11
4.611617e-10 -4.947723e-11
4.561608e-10 -4.888791e-11
4.512902e-10 -5.115429e-11
4.597338e-10 -4.489449e-11
4.577664e-10 -5.068572e-11
4.484209e-10 -4.867009e-11
4.621354e-10 -4.447898e-11
4.574274e-10 -5.435770e-11
4.640620e-10 -4.954386e-11
4.645197e-10 -4.477835e-11
4.623365e-10 -5.213413e-11
4.755664e-10 -4.840158e-11
4.648960e-10 -4.573050e-11
4.553204e-10 -4.889678e-11
4.681868e-10 -4.626694e-11
4.729588e-10 -5.304502e-11
4.647306e-10 -5.121760e-11
4.794731e-10 -4.785120e-11
4.726700e-10 -4.792801e-11
4.790073e-10 -4.338202e-11
4.794942e-10 -4.945508e-11
4.703754e-10 -4.847458e-11
4.687246e-10 -4.400102e-11
4.885973e-10 -4.620960e-11
4.749688e-10 -4.265434e-11
4.883721e-10 -4.681495e-11
4.900024e-10 -4.690225e-11
4.865681e-10 -4.958824e-11
4.949759e-10 -4.680060e-11
4.954389e-10 -5.012291e-11
5.002029e-10 -4.727547e-11
4.922888e-10 -4.946697e-11
5.064710e-10 -5.034764e-11
4.984993e-10 -4.785736e-11
5.057413e-10 -4.403191e-11
4.989192e-10 -4.735364e-11
5.082704e-10 -4.145398e-11
5.040286e-10 -4.194150e-11
5.179945e-10 -5.200371e-11
5.069624e-10 -4.945496e-11
5.200634e-10 -5.035880e-11
5.093381e-10 -4.714839e-11
5.240964e-10 -5.168301e-11
5.130304e-10 -4.634229e-11
5.183421e-10 -4.035113e-11
5.176998e-10 -4.876967e-11
5.253983e-10 -4.246454e-11
5.226698e-10 -4.561557e-11
5.293986e-10 -4.943633e-11
5.284605e-10 -4.357081e-11
5.347148e-10 -5.260704e-11
5.298100e-10 -4.654874e-11
5.344399e-10 -4.567866e-11
5.386591e-10 -5.182736e-11
5.277999e-10 -4.246894e-11
5.367798e-10 -5.247326e-11
5.305563e-10 -4.596310e-11
5.410957e-10 -4.852714e-11
5.359581e-10 -4.869236e-11
5.465018e-10 -4.654663e-11
5.410256e-10 -5.022969e-11
5.507022e-10 -4.761987e-11
5.465657e-10 -4.764616e-11
5.512734e-10 -4.675230e-11
5.486753e-10 -4.709668e-11
5.576047e-10 -5.247390e-11
5.533362e-10 -4.543716e-11
5.629886e-10 -4.972640e-11
5.513575e-10 -4.848628e-11
5.626167e-10 -4.552301e-11
5.591529e-10 -4.588060e-11
5.628057e-10 -4.442078e-11
5.577200e-10 -4.429171e-11
5.721909e-10 -4.914337e-11
5.699267e-10 -4.607349e-11
5.680553e-10 -4.375162e-11
5.678649e-10 -4.394483e-11
5.777730e-10 -4.936810e-11
5.766644e-10 -4.546573e-11
5.742166e-10 -4.739510e-11
5.850448e-10 -5.032610e-11
5.751646e-10 -4.500118e-11
5.840075e-10 -4.786958e-11
5.760118e-10 -4.951762e-11
5.968611e-10 -5.057414e-11
5.784402e-10 -4.805036e-11
5.942574e-10 -4.719369e-11
5.789394e-10 -5.167880e-11
6.001792e-10 -4.726584e-11
5.801025e-10 -4.599891e-11
6.023741e-10 -4.948603e-11
5.870296e-10 -4.863849e-11
6.122976e-10 -4.742418e-11
5.941915e-10 -4.834085e-11
6.153222e-10 -4.647851e-11
6.021687e-10 -4.637291e-11
6.186633e-10 -4.885283e-11
6.070305e-10 -4.787430e-11
6.127446e-10 -4.308136e-11
6.128128e-10 -4.624782e-11
6.276581e-10 -5.600095e-11
6.178662e-10 -4.498637e-11
6.289580e-10 -4.730787e-11
6.192432e-10 -4.603686e-11
6.250264e-10 -4.587479e-11
6.298798e-10 -4.858319e-11
6.317455e-10 -4.950105e-11
6.264618e-10 -4.989851e-11
6.291888e-10 -5.148419e-11
6.381122e-10 -4.625208e-11
6.305255e-10 -4.918032e-11
6.399222e-10 -4.802538e-11
6.309209e-10 -4.933617e-11
6.486571e-10 -5.041190e-11
6.455771e-10 -5.181658e-11
6.432211e-10 -4.968101e-11
6.401699e-10 -5.365814e-11
6.635986e-10 -5.433657e-11
6.475013e-10 -5.230348e-11
6.596739e-10 -4.996093e-11
6.509839e-10 -5.125175e-11
6.682699e-10 -5.111129e-11
6.615881e-10 -5.220788e-11
6.734353e-10 -5.113497e-11
6.680309e-10 -4.903340e-11
6.756558e-10 -5.193380e-11
6.695736e-10 -4.733725e-11
6.833751e-10 -5.333685e-11
6.796426e-10 -5.398366e-11
6.749236e-10 -4.651388e-11
6.823272e-10 -5.091485e-11
6.880709e-10 -4.854646e-11
6.875785e-10 -4.982844e-11
6.818237e-10 -5.303279e-11
6.959751e-10 -5.049822e-11
6.944639e-10 -4.765894e-11
6.985896e-10 -4.691636e-11
6.857673e-10 -5.540146e-11
7.085431e-10 -5.506898e-11
7.022237e-10 -5.076972e-11
7.146122e-10 -5.607615e-11
6.987207e-10 -5.546318e-11
7.194724e-10 -4.970436e-11
7.164363e-10 -4.898231e-11
7.259020e-10 -5.349054e-11
7.097850e-10 -4.941582e-11
7.346953e-10 -5.105729e-11
7.211862e-10 -5.475119e-11
7.345045e-10 -5.159857e-11
7.277636e-10 -5.186600e-11
7.361003e-10 -5.050167e-11
7.382473e-10 -5.013893e-11
7.491743e-10 -5.385923e-11
7.364282e-10 -4.822134e-11
7.430895e-10 -5.203280e-11
7.512748e-10 -4.900609e-11
7.615649e-10 -5.485342e-11
7.522894e-10 -4.896562e-11
7.459630e-10 -4.618466e-11
7.652309e-10 -4.960888e-11
7.681353e-10 -4.889927e-11
7.619638e-10 -5.062600e-11
7.555210e-10 -5.094479e-11
7.826559e-10 -5.158055e-11
7.698487e-10 -4.753262e-11
7.825217e-10 -5.615758e-11
7.684908e-10 -5.122361e-11
7.978466e-10 -5.259031e-11
7.802430e-10 -4.880320e-11
7.842022e-10 -4.777228e-11
7.825081e-10 -5.031654e-11
8.081777e-10 -5.348488e-11
7.955213e-10 -5.287214e-11
8.079642e-10 -5.712107e-11
8.020488e-10 -4.846597e-11
8.183097e-10 -5.247351e-11
8.032648e-10 -5.017634e-11
8.241437e-10 -5.546992e-11
8.231222e-10 -4.937251e-11
8.214913e-10 -4.981670e-11
8.232246e-10 -5.345432e-11
8.387760e-10 -5.468533e-11
8.396660e-10 -5.525387e-11
8.291288e-10 -5.457192e-11
8.455739e-10 -5.892033e-11
8.513861e-10 -4.978985e-11
8.502153e-10 -5.357875e-11
8.413018e-10 -4.952243e-11
8.561603e-10 -5.098743e-11
8.680230e-10 -5.449026e-11
8.671159e-10 -5.734600e-11
8.598004e-10 -5.380228e-11
8.746465e-10 -5.260122e-11
8.741130e-10 -5.069278e-11
8.729710e-10 -5.302688e-11
8.769066e-10 -5.486096e-11
8.915492e-10 -5.352841e-11
8.878810e-10 -5.027657e-11
8.910534e-10 -5.645625e-11
8.980725e-10 -6.094622e-11
9.017237e-10 -5.582120e-11
9.018241e-10 -5.533497e-11
9.106682e-10 -5.467703e-11
9.186438e-10 -5.299954e-11
9.151410e-10 -6.022899e-11
9.150147e-10 -5.509075e-11
9.256602e-10 -5.090989e-11
9.354752e-10 -5.674399e-11
9.231450e-10 -5.783721e-11
9.410675e-10 -5.088078e-11
9.459392e-10 -4.882462e-11
9.466247e-10 -4.899184e-11
9.398248e-10 -5.377960e-11
9.639395e-10 -5.517165e-11
9.678385e-10 -5.298556e-11
9.573707e-10 -5.699736e-11
9.628364e-10 -5.203164e-11
9.833520e-10 -5.169286e-11
9.859847e-10 -5.003850e-11
9.703674e-10 -5.689532e-11
9.883281e-10 -5.359704e-11
1.002685e-09 -5.221953e-11
9.995055e-10 -5.552103e-11
9.998392e-10 -5.403101e-11
1.006351e-09 -5.640873e-11
1.021742e-09 -5.483700e-11
1.014300e-09 -5.808036e-11
1.022884e-09 -5.605303e-11
1.040148e-09 -5.759462e-11
1.037347e-09 -5.845957e-11
1.032951e-09 -5.103759e-11
1.042530e-09 -5.512392e-11
1.050857e-09 -5.594939e-11
1.051125e-09 -5.351134e-11
1.062186e-09 -5.649597e-11
1.064739e-09 -5.166604e-11
1.063876e-09 -5.639760e-11
1.075115e-09 -5.669057e-11
1.087202e-09 -5.073968e-11
1.099546e-09 -5.675103e-11
1.096402e-09 -5.655112e-11
1.101518e-09 -5.438258e-11
1.107722e-09 -5.110069e-11
1.115301e-09 -5.133968e-11
1.124493e-09 -6.186784e-11
1.130452e-09 -5.416898e-11
1.137755e-09 -5.336727e-11
1.142016e-09 -5.213441e-11
1.149109e-09 -5.345679e-11
1.148823e-09 -6.107667e-11
1.157964e-09 -5.343574e-11
1.157709e-09 -5.649786e-11
1.169625e-09 -5.529978e-11
1.169730e-09 -5.110626e-11
1.176688e-09 -5.417020e-11
1.178813e-09 -5.025102e-11
1.185091e-09 -5.325871e-11
1.187739e-09 -5.215900e-11
1.203699e-09 -5.359222e-11
1.206445e-09 -5.437829e-11
1.216997e-09 -5.434906e-11
1.225164e-09 -5.406952e-11
1.237147e-09 -5.468918e-11
1.238393e-09 -5.590730e-11
1.250007e-09 -5.473007e-11
1.260744e-09 -5.706909e-11
1.264909e-09 -4.948263e-11
1.272521e-09 -5.738669e-11
1.281343e-09 -5.728642e-11
1.292981e-09 -5.523646e-11
1.295700e-09 -5.720600e-11
1.310693e-09 -5.149835e-11
1.310386e-09 -5.486530e-11
1.331300e-09 -6.025585e-11
1.326986e-09 -5.099994e-11
1.339997e-09 -5.337960e-11
1.346281e-09 -5.191399e-11
1.350384e-09 -4.976651e-11
1.362571e-09 -5.796302e-11
1.361586e-09 -4.959214e-11
1.375505e-09 -5.316425e-11
1.377145e-09 -5.527228e-11
1.386674e-09 -5.091273e-11
1.388445e-09 -5.054635e-11
1.401764e-09 -5.074564e-11
1.411298e-09 -5.265992e-11
1.424493e-09 -5.448718e-11
1.438729e-09 -5.225451e-11
1.445900e-09 -5.883327e-11
1.454662e-09 -5.150058e-11
1.465142e-09 -5.297717e-11
1.476173e-09 -5.619506e-11
1.484335e-09 -5.536160e-11
1.499304e-09 -5.374228e-11
1.507500e-09 -5.401328e-11
1.518817e-09 -5.210694e-11
1.545352e-09 -5.979135e-11
1.542182e-09 -5.348377e-11
1.559150e-09 -5.274868e-11
1.563403e-09 -5.113626e-11
1.575915e-09 -5.203639e-11


==> highWidth10_EtaPlotDown.dat <==
1.100000e-12 -7.196970e-15
2.550000e-12 -5.010101e-14
3.650000e-12 -4.557338e-14
4.450000e-12 -2.453951e-14
5.250000e-12 -5.819304e-14
5.900000e-12 -3.309016e-14
6.450000e-12 -3.080808e-14
7.000000e-12 -3.080808e-14
7.500000e-12 -4.201102e-14
7.950000e-12 -4.040404e-14
8.400000e-12 -7.070707e-14
8.850000e-12 -6.767677e-14
9.250000e-12 -6.767677e-14
9.600000e-12 -3.740981e-14
9.950000e-12 -8.362193e-14
1.025000e-11 -7.707848e-14
1.055000e-11 -6.744367e-14
1.090000e-11 -1.363636e-13
1.200000e-11 -8.613407e-14
1.300000e-11 -1.015152e-13
1.315000e-11 -8.619529e-14
1.340000e-11 -1.113356e-13
1.365000e-11 -1.333333e-13
1.380000e-11 -1.131313e-13
1.460000e-11 -1.263258e-13
1.535000e-11 -1.434343e-13
1.620000e-11 -1.659091e-13
1.700000e-11 -1.777778e-13
1.775000e-11 -2.020202e-13
1.845000e-11 -2.272727e-13
1.920000e-11 -2.794613e-13
1.990000e-11 -2.584022e-13
2.055000e-11 -2.738292e-13
2.115000e-11 -2.605556e-13
2.180000e-11 -2.818182e-13
2.240000e-11 -2.768182e-13
2.305000e-11 -3.018182e-13
2.365000e-11 -3.185859e-13
2.425000e-11 -3.223140e-13
2.485000e-11 -3.319304e-13
2.545000e-11 -3.423598e-13
2.605000e-11 -3.549323e-13
2.665000e-11 -3.675048e-13
2.720000e-11 -3.752418e-13
2.775000e-11 -3.836627e-13
2.835000e-11 -3.898990e-13
2.890000e-11 -3.878788e-13
2.950000e-11 -3.898990e-13
3.005000e-11 -3.841077e-13
3.060000e-11 -3.757576e-13
3.120000e-11 -4.133333e-13
3.175000e-11 -4.008081e-13
3.230000e-11 -4.359837e-13
3.285000e-11 -4.168520e-13
3.500000e-11 -4.155315e-13
3.715000e-11 -4.621907e-13
3.820000e-11 -4.591053e-13
3.930000e-11 -4.898990e-13
4.135000e-11 -4.982973e-13
4.345000e-11 -5.000000e-13
4.550000e-11 -5.000000e-13
4.755000e-11 -4.500000e-13
4.860000e-11 -5.059642e-13
4.960000e-11 -4.659046e-13
5.159000e-11 -4.856859e-13
5.361000e-11 -5.057312e-13
5.566000e-11 -5.259881e-13
5.766000e-11 -5.457510e-13
5.866000e-11 -5.500000e-13
5.966000e-11 -5.500000e-13
6.165000e-11 -5.000000e-13
6.370000e-11 -5.500000e-13
6.570000e-11 -5.500000e-13
6.770000e-11 -5.500000e-13
6.870000e-11 -5.444554e-13
6.968000e-11 -4.847525e-13
7.170000e-11 -5.147525e-13
7.370000e-11 -5.000000e-13
7.570000e-11 -4.500000e-13
7.770000e-11 -4.500000e-13
7.870000e-11 -4.500000e-13
7.970000e-11 -4.500000e-13
8.170000e-11 -4.500000e-13
8.371000e-11 -4.500000e-13
8.570000e-11 -4.500000e-13
8.770000e-11 -4.500000e-13
8.871000e-11 -4.552000e-13
8.970000e-11 -4.651000e-13
9.170000e-11 -4.851000e-13
9.371000e-11 -5.000000e-13
9.571000e-11 -5.000000e-13
9.771000e-11 -5.000000e-13
9.871000e-11 -5.000000e-13
9.971000e-11 -5.000000e-13
1.017100e-10 -5.000000e-13
1.037100e-10 -5.000000e-13
1.057100e-10 -5.000000e-13
1.077100e-10 -5.000000e-13
1.087100e-10 -5.000000e-13
1.097100e-10 -5.000000e-13
1.117100e-10 -5.000000e-13


==> highWidth10_EtaPlotUp.dat <==
3.750000e-12 1.031746e-14
4.600000e-12 -1.984127e-14
5.300000e-12 -2.703963e-14
5.950000e-12 -1.239316e-14
6.500000e-12 1.058201e-14
7.000000e-12 7.936508e-15
7.500000e-12 -2.115600e-14
7.950000e-12 -3.580247e-14
8.400000e-12 -5.037879e-14
8.800000e-12 -5.037879e-14
9.150000e-12 -5.757576e-14
9.500000e-12 -4.236111e-14
9.850000e-12 -2.310606e-14
1.020000e-11 -4.355089e-14
1.050000e-11 -1.833722e-14
1.080000e-11 -4.576535e-14
1.110000e-11 -3.613054e-14
1.135000e-11 -4.260790e-14
1.165000e-11 -5.325987e-14
1.190000e-11 -7.151515e-14
1.220000e-11 -1.370707e-13
1.245000e-11 -1.502525e-13
1.265000e-11 -1.031145e-13
1.290000e-11 -7.070707e-14
1.310000e-11 -8.636364e-14
1.335000e-11 -1.377778e-13
1.360000e-11 -1.577778e-13
1.380000e-11 -1.792929e-13
1.400000e-11 -1.262626e-13
1.420000e-11 -1.388889e-13
1.440000e-11 -1.522727e-13
1.465000e-11 -2.030303e-13
1.480000e-11 -1.843434e-13
1.500000e-11 -2.020202e-13
1.520000e-11 -1.772727e-13
1.540000e-11 -2.222222e-13
1.555000e-11 -1.722222e-13
1.575000e-11 -2.171717e-13
1.590000e-11 -1.909091e-13
1.605000e-11 -2.020202e-13
1.625000e-11 -2.424242e-13
1.695000e-11 -2.777778e-13
1.755000e-11 -3.012987e-13
1.820000e-11 -3.393939e-13
1.880000e-11 -3.393939e-13
1.935000e-11 -3.515152e-13
1.990000e-11 -3.676768e-13
2.045000e-11 -3.522727e-13
2.100000e-11 -4.035354e-13
2.150000e-11 -3.515152e-13
2.205000e-11 -3.595960e-13
2.270000e-11 -4.181818e-13
2.330000e-11 -3.527273e-13
2.395000e-11 -4.118841e-13
2.455000e-11 -4.195424e-13
2.520000e-11 -3.967842e-13
2.580000e-11 -4.205318e-13
2.640000e-11 -3.957947e-13
2.705000e-11 -4.215213e-13
2.760000e-11 -3.948052e-13
2.820000e-11 -4.185529e-13
2.880000e-11 -3.925709e-13
2.935000e-11 -3.612903e-13
2.995000e-11 -3.800587e-13
3.055000e-11 -3.988270e-13
3.110000e-11 -3.675464e-13
3.165000e-11 -3.847507e-13
3.225000e-11 -4.035191e-13
3.280000e-11 -4.207234e-13
3.335000e-11 -3.895507e-13
3.390000e-11 -4.079415e-13
3.445000e-11 -4.263323e-13
3.500000e-11 -3.962382e-13
3.555000e-11 -4.146290e-13
3.610000e-11 -4.330199e-13
3.665000e-11 -4.514107e-13
3.715000e-11 -4.196447e-13
3.770000e-11 -4.372784e-13
3.825000e-11 -4.566609e-13
4.035000e-11 -4.463884e-13
4.245000e-11 -4.856108e-13
4.345000e-11 -4.550652e-13
4.450000e-11 -4.752476e-13
4.655000e-11 -4.651564e-13
4.860000e-11 -5.000000e-13
5.065000e-11 -5.000000e-13
5.265000e-11 -4.500000e-13
5.369000e-11 -5.048419e-13
5.470000e-11 -5.148221e-13
5.670000e-11 -4.845850e-13
5.871000e-11 -5.000000e-13
6.075000e-11 -5.000000e-13
6.275000e-11 -5.000000e-13
6.375000e-11 -5.000000e-13
6.475000e-11 -5.000000e-13
6.675000e-11 -5.000000e-13
6.873000e-11 -4.500000e-13
7.073000e-11 -4.500000e-13
7.276000e-11 -5.000000e-13
7.375000e-11 -5.000000e-13
7.475000e-11 -5.000000e-13
7.675000e-11 -5.000000e-13
7.875000e-11 -4.955446e-13
8.075000e-11 -4.257426e-13
8.275000e-11 -4.059406e-13
8.375000e-11 -4.000000e-13
8.475000e-11 -4.000000e-13
8.675000e-11 -4.000000e-13
8.875000e-11 -4.040323e-13
9.074000e-11 -4.240927e-13
9.274000e-11 -4.442540e-13
9.374000e-11 -4.500000e-13
9.474000e-11 -4.500000e-13
9.674000e-11 -4.500000e-13
9.874000e-11 -4.500000e-13
1.007400e-10 -4.500000e-13
1.027400e-10 -4.500000e-13
1.037400e-10 -4.500000e-13
1.047400e-10 -4.500000e-13
1.067400e-10 -4.500000e-13
1.087400e-10 -4.500000e-13
1.107400e-10 -4.500000e-13
1.127400e-10 -4.500000e-13
1.137400e-10 -4.500000e-13
1.147400e-10 -4.500000e-13
1.167400e-10 -4.500000e-13


==> inv_t4_noCL_lowWidth10_EtaPlotDown.dat <==
1.250000e-12 1.439394e-14
2.750000e-12 0.000000e+00
3.800000e-12 4.031491e-14
4.750000e-12 -1.752822e-15
5.500000e-12 6.047512e-14
7.900000e-12 4.040404e-14
9.700000e-12 7.702020e-14
1.145000e-11 7.659933e-14
1.290000e-11 1.333333e-13
1.415000e-11 1.171717e-13
1.520000e-11 1.864646e-13
1.620000e-11 1.659091e-13
1.710000e-11 2.277778e-13
1.790000e-11 2.525253e-13
1.865000e-11 2.721763e-13
1.945000e-11 2.790404e-13
2.015000e-11 3.818182e-13
2.090000e-11 3.033333e-13
2.155000e-11 3.674931e-13
2.220000e-11 3.685859e-13
2.285000e-11 4.024242e-13
2.350000e-11 3.863636e-13
2.410000e-11 4.238496e-13
2.475000e-11 4.090909e-13
2.535000e-11 4.400387e-13
2.595000e-11 4.274662e-13
2.655000e-11 4.603482e-13
2.715000e-11 4.932302e-13
2.775000e-11 4.484848e-13
2.835000e-11 4.464646e-13
2.890000e-11 4.484848e-13
2.950000e-11 4.464646e-13
3.005000e-11 4.571717e-13
3.060000e-11 5.166667e-13
3.120000e-11 4.790909e-13
3.175000e-11 4.969024e-13
3.235000e-11 4.687934e-13
3.285000e-11 5.427440e-13
3.345000e-11 5.163331e-13
3.400000e-11 5.401029e-13
3.455000e-11 5.158929e-13
3.510000e-11 5.396627e-13
3.560000e-11 5.656334e-13
3.615000e-11 5.414234e-13
3.670000e-11 5.651932e-13
3.725000e-11 5.466778e-13
3.780000e-11 5.318903e-13
3.990000e-11 5.710823e-13
4.205000e-11 5.598846e-13
4.415000e-11 5.500000e-13
4.625000e-11 6.000000e-13
4.725000e-11 6.000000e-13
4.830000e-11 5.970179e-13
5.035000e-11 6.266402e-13
5.240000e-11 6.062624e-13
5.440000e-11 5.864625e-13
5.642000e-11 5.665020e-13
5.742000e-11 5.566206e-13
5.842000e-11 6.000000e-13
6.047000e-11 5.500000e-13
6.247000e-11 6.000000e-13
6.448000e-11 6.000000e-13
6.648000e-11 6.000000e-13
6.748000e-11 6.000000e-13
6.848000e-11 6.033663e-13
7.047000e-11 6.230693e-13
7.252000e-11 5.933663e-13
7.452000e-11 6.000000e-13
7.652000e-11 6.500000e-13
7.752000e-11 6.500000e-13
7.852000e-11 6.500000e-13
8.052000e-11 6.500000e-13
8.252000e-11 6.500000e-13
8.453000e-11 6.500000e-13
8.653000e-11 6.500000e-13
8.753000e-11 6.500000e-13
8.853000e-11 6.466000e-13
9.052000e-11 6.267000e-13
9.252000e-11 6.067000e-13
9.452000e-11 6.000000e-13
9.652000e-11 6.000000e-13
9.752000e-11 6.000000e-13
9.852000e-11 6.000000e-13
1.005200e-10 6.000000e-13
1.025200e-10 6.000000e-13
1.045200e-10 6.000000e-13
1.065200e-10 6.000000e-13
1.075200e-10 6.000000e-13
1.085200e-10 6.000000e-13
1.105200e-10 6.000000e-13


==> inv_t4_noCL_lowWidth10_EtaPlotUp.dat <==
6.000000e-13 -5.220366e-26
2.500000e-12 2.525253e-14
3.700000e-12 -2.222222e-14
4.600000e-12 7.936508e-15
5.400000e-12 -1.126651e-14
6.050000e-12 3.267288e-14
6.650000e-12 5.423280e-14
7.250000e-12 3.439153e-14
7.750000e-12 1.952862e-14
8.250000e-12 4.231201e-14
8.700000e-12 2.159091e-14
9.100000e-12 2.159091e-14
9.550000e-12 3.080808e-14
9.900000e-12 8.087121e-14
1.030000e-11 6.418026e-14
1.060000e-11 9.393939e-14
1.095000e-11 8.430458e-14
1.125000e-11 1.171717e-13
1.160000e-11 5.592287e-14
1.190000e-11 7.747475e-14
1.330000e-11 7.171717e-14
1.445000e-11 2.030303e-13
1.555000e-11 2.323232e-13
1.655000e-11 2.759740e-13
1.740000e-11 3.506494e-13
1.830000e-11 3.506494e-13
1.910000e-11 3.956229e-13
1.985000e-11 4.510101e-13
2.060000e-11 4.227273e-13
2.135000e-11 3.863636e-13
2.200000e-11 4.090909e-13
2.265000e-11 5.000000e-13
2.335000e-11 4.496970e-13
2.400000e-11 4.749536e-13
2.460000e-11 4.996908e-13
2.530000e-11 4.719852e-13
2.590000e-11 5.452072e-13
2.650000e-11 5.214595e-13
2.715000e-11 5.442177e-13
2.775000e-11 5.689549e-13
2.835000e-11 5.452072e-13
2.895000e-11 5.724340e-13
2.955000e-11 5.536657e-13
3.010000e-11 5.849462e-13
3.075000e-11 5.646139e-13
3.125000e-11 5.974585e-13
3.185000e-11 5.786901e-13
3.245000e-11 5.599218e-13
3.300000e-11 5.912023e-13
3.360000e-11 5.717868e-13
3.415000e-11 5.533960e-13
3.470000e-11 5.834901e-13
3.525000e-11 5.650993e-13
3.580000e-11 5.951933e-13
3.635000e-11 5.768025e-13
3.690000e-11 5.584117e-13
3.910000e-11 5.668573e-13
4.120000e-11 5.771298e-13
4.230000e-11 5.565847e-13
4.335000e-11 5.862509e-13
4.540000e-11 5.963421e-13
4.750000e-11 5.064823e-13
4.955000e-11 5.500000e-13
5.160000e-11 5.500000e-13
5.260000e-11 6.000000e-13
5.365000e-11 5.955534e-13
5.565000e-11 5.757905e-13
5.768000e-11 5.557312e-13
5.969000e-11 6.000000e-13
6.174000e-11 5.500000e-13
6.271000e-11 6.000000e-13
6.374000e-11 5.500000e-13
6.571000e-11 6.000000e-13
6.776000e-11 5.500000e-13
6.976000e-11 6.000000e-13
7.176000e-11 6.000000e-13
7.276000e-11 6.000000e-13
7.376000e-11 6.000000e-13
7.578000e-11 5.500000e-13
7.777000e-11 6.000000e-13
7.976000e-11 6.144554e-13
8.176000e-11 6.342574e-13
8.276000e-11 6.441584e-13
8.376000e-11 6.500000e-13
8.579000e-11 6.000000e-13
8.779000e-11 6.000000e-13
8.976000e-11 6.357863e-13
9.176000e-11 6.156250e-13
9.276000e-11 6.055444e-13
9.376000e-11 6.000000e-13
9.576000e-11 6.000000e-13
9.776000e-11 6.000000e-13
9.976000e-11 6.000000e-13
1.017600e-10 6.000000e-13
1.027600e-10 6.000000e-13
1.037600e-10 6.000000e-13
1.057600e-10 6.000000e-13
1.077600e-10 6.000000e-13
1.097600e-10 6.000000e-13
1.117600e-10 6.000000e-13
1.127600e-10 6.000000e-13
1.137600e-10 6.000000e-13
1.157600e-10 6.000000e-13


==> inv_t4_noCL_vddVar1_EtaPlotDown.dat <==
3.050000e-12 -2.525253e-14
1.950000e-12 -6.018519e-14
5.700000e-12 -1.711560e-14
6.400000e-12 -4.221848e-14
6.900000e-12 3.921028e-14
8.250000e-12 -4.040404e-14
7.250000e-12 -9.802571e-14
7.150000e-12 6.441690e-14
1.200000e-12 -5.037879e-14
2.000000e-12 0.000000e+00
5.700000e-12 7.530864e-14
9.650000e-12 6.601732e-14
8.350000e-12 4.040404e-14
1.060000e-11 -2.408702e-14
9.250000e-12 -1.015152e-13
1.105000e-11 -9.090909e-14
6.900000e-12 7.001837e-14
4.700000e-12 4.907903e-14
1.270000e-11 -5.654555e-26
7.200000e-12 1.400367e-14
1.210000e-11 7.759412e-14
1.225000e-11 5.670340e-14
8.550000e-12 -3.069616e-26
1.405000e-11 1.212121e-14
1.185000e-11 1.001684e-13
1.020000e-11 4.817405e-15
1.240000e-11 1.014692e-13
1.175000e-11 9.427609e-14
1.120000e-11 -4.545455e-14
1.490000e-11 -7.840909e-14
1.520000e-11 4.303030e-14
1.530000e-11 -5.737374e-14
1.405000e-11 -9.090909e-14
1.620000e-11 -1.843434e-14
1.275000e-11 5.075758e-14
1.590000e-11 -5.003608e-14
1.450000e-11 7.840909e-14
1.310000e-11 2.873176e-14
1.575000e-11 -4.303030e-14
1.355000e-11 2.020202e-15
1.655000e-11 7.777778e-14
1.470000e-11 5.227273e-14
1.770000e-11 3.787879e-14
1.440000e-11 -3.049242e-14
1.800000e-11 3.787879e-14
1.665000e-11 -6.111111e-14
1.770000e-11 -3.787879e-14
1.525000e-11 -7.171717e-15
1.860000e-11 7.162534e-15
1.850000e-11 -5.013774e-14
1.735000e-11 5.050505e-14
2.025000e-11 6.942149e-14
1.875000e-11 -6.446281e-14
1.885000e-11 -8.595041e-14
2.215000e-11 5.868687e-14
2.290000e-11 1.006061e-13
2.105000e-11 -4.277778e-14
2.145000e-11 -6.685032e-14
2.480000e-11 8.585859e-14
2.440000e-11 2.924702e-14
2.470000e-11 5.013774e-14
2.500000e-11 -2.525253e-14
2.725000e-11 1.199226e-13
2.665000e-11 -4.932302e-14
2.950000e-11 -1.818182e-14
3.080000e-11 -5.949495e-14
3.480000e-11 7.307015e-14
3.285000e-11 -8.099342e-14
3.545000e-11 4.445834e-14
3.785000e-11 8.958153e-14
3.780000e-11 -6.998557e-15
3.730000e-11 -8.495506e-14
3.800000e-11 -1.105772e-13
3.905000e-11 -1.399711e-13
4.340000e-11 5.000000e-14
4.305000e-11 0.000000e+00
4.280000e-11 -1.469697e-13
4.375000e-11 -1.500000e-13
4.715000e-11 1.000000e-13
4.720000e-11 -5.000000e-14
4.895000e-11 4.055666e-14
5.020000e-11 1.281312e-13
4.880000e-11 -5.795229e-14
5.225000e-11 5.775348e-14
5.075000e-11 -1.273360e-13
5.465000e-11 8.399209e-14
5.317000e-11 -1.013834e-13
5.691000e-11 1.116601e-13
5.556000e-11 -7.500000e-14
5.558000e-11 -7.519763e-14
5.621000e-11 -1.314229e-13
5.744000e-11 -1.435771e-13
5.872000e-11 -1.000000e-13
6.033000e-11 -5.169879e-26
6.182000e-11 -1.500000e-13
6.491000e-11 1.000000e-13
6.263000e-11 -5.000000e-14
6.636000e-11 1.000000e-13
6.761000e-11 1.000000e-13
6.807000e-11 -5.000000e-14
6.752000e-11 -1.500000e-13
7.062000e-11 2.455446e-14
7.173000e-11 1.355446e-13
6.916000e-11 -8.990099e-14
7.370000e-11 5.000000e-14
7.262000e-11 9.435644e-14
7.216000e-11 -1.101980e-13
7.705000e-11 5.000000e-14
7.621000e-11 1.500000e-13
7.513000e-11 -5.000000e-14
7.651000e-11 -5.000000e-14
7.872000e-11 -5.000000e-14
7.840000e-11 -1.000000e-13
8.162000e-11 1.500000e-13
8.362000e-11 1.500000e-13
8.473000e-11 5.000000e-14
8.489000e-11 1.500000e-13
8.572000e-11 -5.000000e-14
8.467000e-11 -1.000000e-13
8.862000e-11 -4.300000e-15
8.812000e-11 1.500000e-13
9.099000e-11 1.220000e-13
9.219000e-11 1.100000e-13
8.927000e-11 -1.080000e-14
9.112000e-11 -1.293000e-13
9.142000e-11 -3.230000e-14


==> inv_t4_noCL_vddVar1_EtaPlotUp.dat <==
3.000000e-13 -2.525253e-14
2.500000e-12 7.575758e-14
2.550000e-12 1.515152e-13
3.650000e-12 2.857143e-14
2.650000e-12 -1.515152e-13
6.150000e-12 1.915307e-14
3.050000e-12 -1.305556e-13
1.950000e-12 6.233766e-14
2.300000e-12 -7.222222e-14
6.200000e-12 -1.487179e-13
5.200000e-12 1.329448e-13
5.100000e-12 1.171717e-13
5.150000e-12 3.717949e-14
6.400000e-12 -1.171717e-13
6.450000e-12 -1.384560e-13
8.900000e-12 5.037879e-14
8.000000e-12 -1.741302e-13
1.045000e-11 1.214841e-13
1.075000e-11 1.300699e-13
8.700000e-12 -1.511364e-13
9.250000e-12 -1.862374e-13
1.155000e-11 4.793388e-14
1.040000e-11 -1.558664e-13
1.085000e-11 -1.589744e-13
1.095000e-11 -1.662005e-13
1.150000e-11 -1.358127e-13
1.235000e-11 -1.382997e-13
1.325000e-11 1.231061e-13
1.165000e-11 -5.325987e-14
1.365000e-11 2.254545e-13
1.245000e-11 -7.954545e-14
1.390000e-11 2.777778e-13
1.300000e-11 -2.424242e-13
1.420000e-11 2.518519e-13
1.365000e-11 7.171717e-15
1.400000e-11 6.313131e-14
1.475000e-11 -6.313131e-14
1.545000e-11 2.636364e-13
1.640000e-11 2.025974e-13
1.595000e-11 -2.765152e-13
1.755000e-11 2.000000e-13
1.895000e-11 3.535354e-13
1.935000e-11 1.938705e-26
2.025000e-11 1.797980e-13
2.005000e-11 -9.292929e-14
2.160000e-11 3.541667e-13
2.130000e-11 -1.500000e-13
2.280000e-11 3.000000e-13
2.255000e-11 -4.045455e-13
2.435000e-11 2.671614e-13
2.445000e-11 1.177489e-13
2.505000e-11 1.424861e-13
2.620000e-11 2.909091e-13
2.650000e-11 2.305504e-13
2.665000e-11 -4.056895e-13
2.780000e-11 -3.542362e-13
3.020000e-11 2.909091e-13
3.105000e-11 1.188661e-13
3.305000e-11 5.411535e-13
3.370000e-11 2.290491e-13
3.535000e-11 5.132706e-13
3.465000e-11 -3.360502e-13
3.635000e-11 -5.350052e-14
3.660000e-11 -4.497388e-13
3.770000e-11 -4.372784e-13
3.970000e-11 -1.372784e-13
4.190000e-11 4.650658e-13
4.290000e-11 3.968935e-13
4.185000e-11 -4.249095e-13
4.460000e-11 1.167696e-13
4.390000e-11 -4.637148e-13
4.715000e-11 4.637148e-13
4.820000e-11 3.500000e-13
4.895000e-11 4.500000e-13
5.020000e-11 4.500000e-13
4.955000e-11 -1.000000e-13
5.025000e-11 -4.000000e-13
5.095000e-11 -5.000000e-13
5.460000e-11 4.361660e-13
5.550000e-11 5.272727e-13
5.390000e-11 -4.069170e-13
5.630000e-11 -1.806324e-13
5.811000e-11 1.482213e-15
5.711000e-11 -4.886364e-13
6.006000e-11 4.500000e-13
5.893000e-11 -5.000000e-13
5.982000e-11 -4.000000e-13
6.330000e-11 5.000000e-14
6.410000e-11 4.500000e-13
6.281000e-11 -4.500000e-13
6.630000e-11 4.500000e-13
6.479000e-11 -3.500000e-13
6.780000e-11 -2.000000e-13
6.940000e-11 5.000000e-14
7.062000e-11 5.000000e-13
6.879000e-11 -3.000000e-13
7.017000e-11 -5.000000e-13
7.161000e-11 1.000000e-13
7.502000e-11 3.500000e-13
7.530000e-11 5.000000e-13
7.700000e-11 4.500000e-13
7.460000e-11 -4.000000e-13
7.585000e-11 -4.500000e-13
7.696000e-11 -4.500000e-13
8.041000e-11 -7.910891e-14
8.200000e-11 2.366337e-13
8.164000e-11 4.830693e-13
8.087000e-11 -4.745545e-13
8.175000e-11 -1.658416e-13
8.371000e-11 -4.500000e-13
8.579000e-11 5.000000e-13
8.462000e-11 -3.500000e-13
8.851000e-11 -5.161290e-14
8.730000e-11 2.000000e-13
8.749000e-11 -1.500000e-13
9.120000e-11 5.212702e-13
8.964000e-11 -1.130040e-13
9.405000e-11 4.000000e-13
9.150000e-11 -2.317540e-13
9.370000e-11 -4.500000e-13
9.615000e-11 5.000000e-13
9.820000e-11 2.500000e-13
9.634000e-11 2.000000e-13
9.985000e-11 4.500000e-13

